Prompt, early, and afterglow optical observations of five gamma-ray bursts (GRBs 100901A, 100902A, 100905A, 100906A, and 101020A)

We present results of the prompt, early, and afterglow optical observations of five gamma-ray bursts, GRBs 100901A, 100902A, 100905A, 100906A, and 101020A, made with the Mobile Astronomical System of TElescope-Robots in Russia (MASTER-II net), the 1.5-m telescope of Sierra-Nevada Observatory, and the 2.56-m Nordic Optical Telescope. For two sources, GRB 100901A and GRB 100906A, we detected optical counterparts and obtained light curves starting before cessation of gamma-ray emission, at 113 s and 48 s after the trigger, respectively. Observations of GRB 100906A were conducted with two polarizing filters. Observations of the other three bursts gave the upper limits on the optical flux; their properties are briefly discussed. More detailed analysis of GRB 100901A and GRB 100906A supplemented by Swift data provides the following results and indicates different origins of the prompt optical radiation in the two bursts. The light curves patterns and spectral distributions suggest a common production site of the prompt optical and high-energy emission in GRB 100901A. Results of spectral fits for GRB 100901A in the range from the optical to X-rays favor power-law energy distributions with similar values of the optical extinction in the host galaxy. GRB 100906A produced a smoothly peaking optical light curve suggesting that the prompt optical radiation in this GRB originated in a front shock. This is supported by a spectral analysis. We have found that the Amati and Ghirlanda relations are satisfied for GRB 100906A. An upper limit on the value of the optical extinction on the host of GRB 100906A is obtained.

==> table1.dat <==
Title: Prompt, early, and afterglow optical observations of five gamma-ray 
bursts (GRBs 100901A, 100902A, 100905A, 100906A, and 101020A).
Authors: Gorbovskoy E.S., Lipunova G.V., Lipunov V.M., Kornilov V.G.,
 Belinski A.A., Shatsky N.I., Tiurina N.V., Kuvshinov D.A., Balanutsa
 P.V., Chazov V.V., Kuznetsov A., Zimnukhov D.S., Kornilov M.V., Krylov
 A., Sankovich A.V., Ivanov K.I.; Konstantinov E.N., Gress O.A., Yazev
 S.A., Budnev N.M., Krushinsky V.V., Zalozhnih I.S., Popov A.A., Tlatov
 A.G., Parhomenko A.V., Dormidontov D.V., Sennik V., Yurkov V.V.,
 Sergienko Y.P., Kudelina I.P.,  Castro-Tirado A.J., Gorosabel J.,
 Sanchez-Ramirez R., Jelínek M., Tello J.C.
Table: Photometry of GRB 100901A by MASTER.                                                                                        
================================================================================              
Byte-by-byte Description of file: table1.dat                                                                
--------------------------------------------------------------------------------                                
   Bytes Format Units  Label    Explanations                                                                      
--------------------------------------------------------------------------------                                
   1-  7 F7.4   h      t-T0_R   ? Middle time of exposure in R-band (1)                                                      
   9- 11 F3     s      Exp_R    ? Exposure in R-band        
  13- 17 F5.2   mag    R        ? Johnson R magnitude
  19- 22 F4.2   mag    e_R      ? Uncertainty in R 
  24- 30 F7.4   h      t-T0_W   Middle time of exposure in W-band (1,2)  
  32- 34 F3     s      Exp_W    ? Exposure in W-band (2,3)
  36- 40 F5.2   mag    W        Unfiltered band magnitude (2)
  42- 45 F4.2   mag    e_W      Uncertainty in W (2)     
  47- 53 F7.4   h      t-T0_I   ? Middle time of exposure in I-band (1)
  55- 57 F3     s      Exp_I    ? Exposure in I-band (4)
  59- 63 F5.2   mag    I        ? Johnson I magnitude 
  65- 68 F4.2   mag    e_I      ? Uncertainty in I 
  70- 75 F6.4   h      t-T0_V   ? Middle time of exposure in V-band (1)
  77- 79 F3     s      Exp_V    ? Exposure in V-band 
  81- 85 F5.2   mag    V        ? Johnson V magnitude 
  87- 90 F4.2   mag    e_V      ? Uncertainty in V
--------------------------------------------------------------------------------                                
Note (1): Middle time is measured in hours from the GRB 100901A trigger time 
          305473773.568 (seconds of MET, Swift Mission Elapsed Time).
Note (2): Band W is the MASTER unfiltered band (Kornilov et al. 2011).                                                                  
Note (3): The last observation in W is co-added from 106 180-s images.
Note (4): The last observation in I is co-added from 104 180-s images.
--------------------------------------------------------------------------------   
 4.1381 180 18.08 0.45  0.0315  20 18.93 2.00  5.4149 180 17.00 0.09 0.3811 180 17.96 0.19   
 4.3939 180 17.81 0.17  0.0426  30 18.23 0.80  5.4719 180 16.96 0.09 0.5449 180 17.96 0.19   
 4.4545 180 17.56 0.11  0.0591  40 18.42 0.80  5.5288 180 17.07 0.10 0.6021 180 17.76 0.17   
 4.5129 180 17.61 0.10  0.0950  60 18.53 0.70  5.5857 180 16.87 0.08 5.5865 180 17.59 0.11   
 4.5705 180 17.45 0.08  0.1185  80 17.51 0.25  5.6426 180 17.04 0.09 5.6451 180 17.70 0.12   
 4.6278 180 17.77 0.10  0.1475 100 18.47 0.50  5.6999 180 17.04 0.09 7.1125 180 17.92 0.18   
 4.6857 180 17.33 0.07  0.1820 120 18.85 0.70  5.7568 180 17.05 0.09 7.1718 180 17.79 0.15   
 4.7428 180 17.56 0.09  0.2233 150 18.62 0.60  5.8138 180 16.83 0.07                                            
 4.8000 180 17.45 0.07  0.2732 180 17.94 0.30  5.8706 180 16.81 0.07                                           
 4.8571 180 17.39 0.07  0.3272 180 17.99 0.30  5.9277 180 16.92 0.07                                           
 4.9144 180 17.64 0.08  0.4367 180 17.80 0.30  5.9850 180 16.80 0.07                                          
 4.9715 180 17.57 0.07  0.6594 180 17.82 0.10  6.0422 180 16.92 0.07                                          
 5.0293 180 17.44 0.07  0.7170 180 17.84 0.06  6.1016 180 16.65 0.06                                          
 5.0880 180 17.51 0.07  0.7748 180 17.95 0.06  6.1588 180 16.75 0.06                                          
 5.1473 180 17.46 0.06  0.9164 180 18.04 0.07  6.2174 180 16.84 0.06                                          
 5.2057 180 17.42 0.06  0.9740 180 17.99 0.07  6.2755 180 16.70 0.05                                          
 5.2633 180 17.52 0.06  1.0315 180 18.01 0.07  6.3332 180 16.67 0.05                               
 5.3209 180 17.49 0.06  1.0893 180 17.89 0.06  6.3904 180 16.85 0.06                               
 5.3579 180 17.51 0.13  1.1469 180 18.05 0.07  6.4476 180 16.72 0.06                               
 5.3789 180 17.45 0.06  1.2042 180 17.90 0.07  6.5065 180 16.73 0.06                               
 5.4150 180 17.34 0.06  1.2624 180 18.24 0.09  6.5637 180 16.75 0.06                               
 5.4361 180 17.44 0.06  1.3200 180 18.55 0.12  6.6209 180 16.82 0.06                               
 5.4719 180 17.55 0.07  1.3775 180 18.62 0.14  6.6782 180 16.78 0.06                               
 5.4937 180 17.21 0.05  1.4364 180 18.06 0.08  6.7359 180 16.94 0.07                                       
 5.5288 180 17.41 0.06  1.4946 180 18.05 0.08  6.7947 180 16.83 0.06                                       
 5.5521 180 17.43 0.06  1.5519 180 18.04 0.08  6.8530 180 16.64 0.06                                       
 5.5857 180 17.35 0.06  1.6093 180 18.00 0.08  6.9101 180 16.83 0.07                                       
 5.6114 180 17.45 0.06  1.6675 180 18.18 0.09  6.9678 180 16.75 0.06                                       
 5.6426 180 17.44 0.06  1.7291 180 17.93 0.08  7.0252 180 16.68 0.06                                       
 5.6701 180 17.31 0.05  1.7883 180 18.16 0.10  7.0823 180 17.02 0.08                                       
 5.6999 180 17.29 0.05  1.9308 180 18.42 0.11  7.1395 180 16.87 0.07                                       
 5.7274 180 17.26 0.05  1.9882 180 18.61 0.14  7.1971 180 16.79 0.06                                       
 5.7568 180 17.42 0.06  2.0457 180 18.71 0.16  7.2543 180 16.91 0.08                                       
 5.7851 180 17.42 0.06  2.1046 180 19.25 0.29  7.3119 180 16.82 0.08                                       
 5.8138 180 17.42 0.06  2.1631 180 18.65 0.16  7.3710 180 17.04 0.10                                       
 5.8439 180 17.48 0.07  2.2224 180 18.34 0.12 31.2736     18.57 0.04                                       
 5.8706 180 17.35 0.06  2.2810 180 18.23 0.12           
 5.9016 180 17.38 0.06  3.1555 180 20.36 0.84           
 5.9277 180 17.34 0.05  3.2152 180 19.03 0.23           
 5.9611 180 17.40 0.06  3.2741 180 19.29 0.30           
 5.9850 180 17.38 0.05  3.3334 180 19.38 0.54           
 6.0193 180 17.46 0.07  3.3932 180 18.63 0.28           
 6.0422 180 17.35 0.05  3.4532 180 18.26 0.20           
 6.0788 180 17.49 0.07  3.5122 180 18.65 0.29           
 6.1017 180 17.42 0.05  3.5717 180 18.05 0.16           
 6.1373 180 17.33 0.06  3.6315 180 18.39 0.17           
 6.1588 180 17.29 0.05  3.6908 180 18.00 0.10           
 6.1947 180 17.29 0.06  4.3939 180 17.95 0.18           
 6.2174 180 17.28 0.04  4.4545 180 17.86 0.07           
 6.2521 180 17.13 0.05  4.5130 180 17.77 0.06           
 6.2755 180 17.50 0.06  4.5705 180 17.88 0.06           
 6.3094 180 17.34 0.06  4.6278 180 17.77 0.05           
 6.3333 180 17.43 0.05  4.6857 180 17.78 0.05           
 6.3667 180 17.42 0.06  4.7428 180 17.72 0.05           
 6.3904 180 17.34 0.05  4.8000 180 17.80 0.06           
 6.4254 180 17.19 0.05  4.8570 180 17.72 0.05           
 6.4476 180 17.22 0.04  4.9144 180 17.65 0.05           
 6.4837 180 17.32 0.06  4.9715 180 17.66 0.05           
 6.5065 180 17.39 0.05  5.0293 180 17.78 0.05           
 6.5416 180 17.39 0.06  5.0880 180 17.73 0.05           
 6.5637 180 17.38 0.05  5.1474 180 17.74 0.04           
 6.6035 180 17.32 0.06  5.2057 180 17.78 0.05    
 6.6209 180 17.40 0.05  5.2633 180 17.74 0.04    
 6.6620 180 17.36 0.06  5.3209 180 17.73 0.04    
 6.6781 180 17.32 0.05  5.3789 180 17.66 0.04    
 6.7216 180 17.20 0.05  5.4361 180 17.63 0.04    
 6.7359 180 17.32 0.04  5.4937 180 17.80 0.05    
 6.7818 180 17.22 0.05  5.5521 180 17.68 0.04    
 6.7947 180 17.32 0.04  5.7278 180 17.66 0.04    
 6.8414 180 17.28 0.06  5.7851 180 17.65 0.04    
 6.8530 180 17.44 0.05  5.8439 180 17.70 0.04    
 6.9005 180 17.24 0.05  5.9016 180 17.60 0.04    
 6.9101 180 17.39 0.05  5.9612 180 17.68 0.04    
 6.9607 180 17.23 0.06  6.0193 180 17.66 0.04    
 6.9678 180 17.31 0.04  6.0788 180 17.54 0.04    
 7.0198 180 17.47 0.06  6.1373 180 17.56 0.04    
 7.0252 180 17.32 0.05  6.1947 180 17.47 0.04    
 7.0786 180 17.36 0.06  6.2521 180 17.66 0.04    
 7.0823 180 17.24 0.04  6.3094 180 17.51 0.04    
 7.1375 180 17.41 0.06  6.3667 180 17.61 0.04    
 7.1395 180 17.33 0.05  6.4262 180 17.55 0.04    
 7.1968 180 17.32 0.06  6.4838 180 17.60 0.04    
 7.1970 180 17.48 0.06  6.5416 180 17.61 0.04    
 7.2543 180 17.36 0.05  6.6036 180 17.53 0.04    
 7.2561 180 17.38 0.06  6.6620 180 17.66 0.04    
 7.3119 180 17.41 0.06  6.7216 180 17.49 0.04    
 7.3149 180 17.37 0.06  6.7818 180 17.53 0.04    
 7.3710 180 17.51 0.06  6.8414 180 17.50 0.04    
 7.3747 180 17.19 0.05  6.9006 180 17.48 0.04    
 7.4283 180 17.30 0.07  6.9607 180 17.45 0.04    
 7.4339 180 17.44 0.06  7.0198 180 17.61 0.04    
 7.4932 180 17.40 0.06  7.0786 180 17.56 0.04    
 7.5526 180 17.60 0.08  7.2561 180 17.48 0.04    
 7.6118 180 17.45 0.06  7.3149 180 17.61 0.04    
 7.6711 180 17.27 0.07  7.3747 180 17.66 0.04    
 7.7304 180 17.20 0.06  7.4340 180 17.54 0.04    
 7.7906 180 17.27 0.06  7.4933 180 17.65 0.04    
 7.8506 180 17.23 0.06  7.5526 180 17.78 0.05    
 7.9109 180 17.54 0.07  7.6118 180 17.64 0.05    
 7.9708 180 17.34 0.07  7.6711 180 17.69 0.07    
 8.0335 180 17.33 0.07  7.7304 180 17.50 0.04    
 8.0933 180 17.30 0.08  7.7906 180 17.55 0.04    
 8.1526 180 17.54 0.08  7.8506 180 17.64 0.06    
 8.2125 180 17.42 0.06  7.9109 180 17.62 0.04    
 8.2728 180 17.40 0.06  7.9708 180 17.47 0.04    
 8.3316 180 17.50 0.07  8.0335 180 17.48 0.05    
 8.3909 180 17.27 0.07  8.0933 180 17.39 0.06    
 8.8109 180 17.33 0.05  8.1526 180 17.53 0.04    
 8.8694 180 17.37 0.06  8.2125 180 17.64 0.04    
 8.9278 180 17.36 0.06  8.2728 180 17.66 0.04    
 8.9871 180 17.04 0.05  8.3316 180 17.40 0.05    
 9.0453 180 17.26 0.06  8.3909 180 17.61 0.06    
 9.1073 180 17.20 0.05  8.8109 180 17.53 0.04    
 9.1662 180 17.24 0.05  8.8694 180 17.54 0.04    
 9.2258 180 17.19 0.05  8.9278 180 17.64 0.05    
 9.2857 180 17.35 0.06  8.9871 180 17.64 0.05    
 9.3454 180 17.26 0.06  9.0455 180 17.50 0.04    
 9.4063 180 17.37 0.06  9.1073 180 17.61 0.04    
 9.4651 180 17.55 0.08  9.1662 180 17.71 0.05    
 9.5251 180 17.18 0.06  9.2259 180 17.50 0.04    
 9.5843 180 17.23 0.06  9.2857 180 17.68 0.04    
 9.6446 180 17.38 0.06  9.3454 180 17.51 0.04    
 9.7036 180 17.52 0.06  9.4063 180 17.67 0.05    
 9.7637 180 17.44 0.06  9.4651 180 17.53 0.04    
 9.8239 180 17.45 0.07  9.5252 180 17.54 0.04    
 9.8837 180 17.28 0.06  9.5844 180 17.65 0.04    
 9.9425 180 17.38 0.07  9.6446 180 17.77 0.05    
10.0027 180 17.36 0.07  9.7036 180 17.77 0.05    
10.0622 180 17.38 0.06  9.7637 180 17.66 0.04    
10.1214 180 17.49 0.07  9.8239 180 17.58 0.04    
10.1808 180 17.50 0.08  9.8837 180 17.68 0.04    
10.2416 180 17.59 0.09  9.9425 180 17.70 0.05    
10.3009 180 17.54 0.08 10.0027 180 17.63 0.05    
11.7529 180 18.01 0.18 10.0622 180 17.68 0.05    
11.8130 180 17.59 0.09 10.1214 180 17.84 0.06    
                       10.1808 180 17.71 0.06	
                       31.1562     19.30 0.02


==> table4.dat <==
Title: Prompt, early, and afterglow optical observations of five gamma-ray 
bursts (GRBs 100901A, 100902A, 100905A, 100906A, and 101020A).
Authors: Gorbovskoy E.S., Lipunova G.V., Lipunov V.M., Kornilov V.G.,
 Belinski A.A., Shatsky N.I., Tiurina N.V., Kuvshinov D.A., Balanutsa
 P.V., Chazov V.V., Kuznetsov A., Zimnukhov D.S., Kornilov M.V., Krylov
 A., Sankovich A.V., Ivanov K.I.; Konstantinov E.N., Gress O.A., Yazev
 S.A., Budnev N.M., Krushinsky V.V., Zalozhnih I.S., Popov A.A., Tlatov
 A.G., Parhomenko A.V., Dormidontov D.V., Sennik V., Yurkov V.V.,
 Sergienko Y.P., Kudelina I.P.,  Castro-Tirado A.J., Gorosabel J.,
 Sanchez-Ramirez R., Jelínek M., Tello J.C.
Table: Photometry of GRB 100906A by MASTER.                                                                                        
================================================================================ 
Byte-by-byte Description of file: table4.dat                                                                
--------------------------------------------------------------------------------                                
   Bytes Format Units  Label    Explanations                                                                      
--------------------------------------------------------------------------------                                
   1-  8 F8.6   h      t-T0_1   Middle time of MASTER exposure with the 
                                polarizing filter (1)                                                      
  10- 12 F3     s      Exp_1    Exposure duration with the polarizing filter        
  14- 18 F5.2   mag    P_1      Unfiltered magnitude with the polarizing filter
  20- 23 F4.2   mag    e_P_1    Uncertainty in P_1 
  25- 32 F8.6   h      t-T0_2   ? Middle time of MASTER exposure with the 
                                orthogonal polarizing filter (1)  
  34- 36 F3     s      Exp_2    ? Exposure duration with the orthogonal 
                                polarizing filter
  38- 42 F5.2   mag    P_2      ? Unfiltered magnitude with the orthogonal 
                                polarizing filter
  44- 47 F4.2   mag    e_P_2    ? Uncertainty in P_2   
--------------------------------------------------------------------------------                                
Note (1): Middle time is measured in hours from the GRB 100906A trigger time 
          305040856.512 (seconds of MET, Swift Mission Elapsed Time).
--------------------------------------------------------------------------------   
0.013495  10 15.30 0.04 
0.021896  10 13.62 0.03 0.023187  10 13.53 0.03           
0.032043  20 13.42 0.03 0.033377  20 13.44 0.03           
0.044763  30 13.53 0.03 0.046099  30 13.55 0.03           
0.060409  40 13.69 0.03 0.061662  40 13.75 0.03           
0.078794  50 13.88 0.03 0.080028  50 13.94 0.03           
0.099815  60 14.19 0.03 0.101093  60 14.25 0.03           
0.123506  70 14.42 0.03 0.124784  70 14.46 0.03           
0.152931  90 14.68 0.03 0.154302  90 14.71 0.03           
0.189999 110 14.96 0.03 0.191257 110 14.95 0.03           
0.233664 140 15.22 0.03 0.234943 140 15.14 0.03        
0.285428 170 15.42 0.04 0.286690 170 15.41 0.04        
0.339627 180 15.63 0.04 0.340910 180 15.65 0.04        
0.394007 180 15.83 0.05 0.395325 180 15.82 0.05        
0.448763 180 16.00 0.06 0.450169 180 15.97 0.06        
0.503253 180 16.10 0.06 0.504553 180 16.13 0.07        
0.557713 180 16.30 0.08 0.558992 180 16.27 0.07        
0.666569 180 16.34 0.08 0.667889 180 16.28 0.07        
0.721056 180 16.58 0.10 0.722407 180 16.43 0.08        
0.775981 180 16.59 0.10 0.777278 180 16.58 0.10        
0.830709 180 16.53 0.09 0.832014 180 16.78 0.11        
0.885251 180 16.74 0.11 0.886558 180 16.54 0.09        
0.939882 180 16.65 0.10 0.941236 180 16.59 0.10        
0.994433 180 16.24 0.07 0.995756 180 16.96 0.13        
1.049094 180 16.50 0.09 1.050480 180 16.60 0.10        
1.071997 180 17.00 0.14 1.073318 180 16.99 0.14        
1.131903 180 17.28 0.17 1.133236 180 17.13 0.15        
1.191081 180 17.15 0.15 1.192431 180 17.14 0.15        
1.250550 180 17.40 0.18 1.251924 180 17.29 0.17        
1.309520 180 17.31 0.17 1.310844 180 17.15 0.15        
1.369493 180 17.32 0.17 1.370821 180 17.27 0.17        
1.428605 180 17.42 0.19 1.430043 180 17.37 0.18        
1.487833 180 17.60 0.21 1.489215 180 17.42 0.19        
1.548060 180 17.28 0.17 1.549453 180 17.45 0.19        
1.607605 180 17.02 0.14 1.609014 180 17.69 0.23        
1.666835 180 17.41 0.19 1.668218 180 17.44 0.19        
1.726343 180 17.40 0.18 1.727692 180 17.51 0.20        
1.786814 180 17.60 0.21 1.788269 180 17.66 0.22        
1.846729 180 17.63 0.22 1.848152 180 17.60 0.21        
1.908064 180 17.73 0.24 1.909499 180 17.65 0.22        
1.968437 180 17.71 0.23 1.969969 180 17.67 0.23        
2.028074 180 17.58 0.21 2.029441 180 17.81 0.25        
2.088024 180 17.24 0.16 2.089399 180 17.76 0.24        
2.148638 180 17.63 0.22 2.150062 180 17.75 0.24        
2.208674 180 17.87 0.26 2.210106 180 17.81 0.25        
2.320376 180 17.49 0.20 2.321770 180 17.95 0.27        
2.380044 180 18.17 0.32 2.381483 180 17.91 0.27        
2.439752 180 17.62 0.22 2.441174 180 17.91 0.27        
2.499204 180 17.29 0.17 2.500627 180 18.17 0.32        
2.558372 180 18.61 0.42 2.559771 180 18.29 0.34        
2.617274 180 20.98 1.35 2.618750 180 18.40 0.37        
2.676411 180 18.73 0.45 2.677817 180 17.76 0.24        
2.747602 180 18.73 0.45 2.749506 180 18.33 0.35        
2.837903 180 17.75 0.24 2.840056 180 18.01 0.29        
2.930363 180 19.18 0.58 2.933524 180 18.28 0.34        
3.029374 180 19.18 0.58 3.031897 180 18.72 0.44


==> table5.dat <==
Title: Prompt, early, and afterglow optical observations of five gamma-ray 
bursts (GRBs 100901A, 100902A, 100905A, 100906A, and 101020A).
Authors: Gorbovskoy E.S., Lipunova G.V., Lipunov V.M., Kornilov V.G.,
 Belinski A.A., Shatsky N.I., Tiurina N.V., Kuvshinov D.A., Balanutsa
 P.V., Chazov V.V., Kuznetsov A., Zimnukhov D.S., Kornilov M.V., Krylov
 A., Sankovich A.V., Ivanov K.I.; Konstantinov E.N., Gress O.A., Yazev
 S.A., Budnev N.M., Krushinsky V.V., Zalozhnih I.S., Popov A.A., Tlatov
 A.G., Parhomenko A.V., Dormidontov D.V., Sennik V., Yurkov V.V.,
 Sergienko Y.P., Kudelina I.P.,  Castro-Tirado A.J., Gorosabel J.,
 Sanchez-Ramirez R., Jelínek M., Tello J.C.
Table: Photometry of GRB 100906A by OSN.  
================================================================================              
Byte-by-byte Description of file: table5.dat                                                                
--------------------------------------------------------------------------------                                
   Bytes Format Units Label  Explanations                                                                      
--------------------------------------------------------------------------------                                
       1 A1     ---   Band   Optical band
   3- 11 F8.6   h     t-T0   Middle time of exposure (1)
      13 I1     ---   No     ? Number  of coadded images (2)
  15- 17 F3     s     Exp    Exposure duration
      19 A1     ---   l_Mag  Upper limit flag on Mag          
  20- 24 F5.2   mag   Mag    Magnitude
  26- 29 F4.2   mag   e_Mag  ? Uncertainty in Mag 
--------------------------------------------------------------------------------                                
Note (1): Middle time is measured in hours from the GRB 100906A trigger time 
          305040856.512 (seconds of MET, Swift Mission Elapsed Time).
Note (2): Equals to 1 if empty
--------------------------------------------------------------------------------   
R  7.920835    36  18.53 0.12      
R  7.935742    36  18.72 0.12      
R  7.950557    36  18.60 0.11    
R  7.965402    36  18.59 0.11    
R  7.980279    36  18.59 0.12      
R  7.995063    36  18.51 0.11      
R  8.010001    36  18.63 0.11      
R  8.024723    36  18.72 0.12
R  8.051112    60  18.74 0.07
R  8.083057    90  18.66 0.05
R  8.109445    60  18.68 0.06
R  8.127779    60  18.72 0.07
R  8.146020    60  18.80 0.09
R  8.164168    60  18.63 0.08
R  8.182501    60  18.64 0.08
R  8.200834    60  18.68 0.07
R  8.219168    60  18.59 0.07
R  8.237408    60  18.83 0.07
R  8.255557    60  18.74 0.07
R  8.292223    60  18.67 0.06
R  8.310464    60  18.83 0.07
R  8.328612    60  18.70 0.06
R  8.346945    60  18.71 0.07
R  8.365279    60  18.71 0.06
R  8.383334    60  18.75 0.06
R  8.401668    60  18.73 0.06
R  8.420001    60  18.68 0.06
R  8.438334    60  18.74 0.06
R  8.456668    60  18.70 0.06
R  8.474723    60  18.74 0.06
R  8.493057    60  18.66 0.06
R  8.511390    60  18.71 0.06
R  8.529723    60  18.68 0.06
R  8.548057    60  18.80 0.06
R  8.566205    60  18.58 0.05
R  8.584446    60  18.61 0.05
R  8.602779    60  18.65 0.05
R  8.621112    60  18.71 0.05
R  8.639445    60  18.75 0.06
R  8.657686    60  18.66 0.06
R  8.675834    60  18.63 0.06
R  8.694168    60  18.70 0.06
R  8.712501    60  18.70 0.06
R  8.730834    60  18.68 0.06
R  8.749168    60  18.78 0.06
R  8.767223    60  18.78 0.06
R  8.785557    60  18.79 0.07
R  8.803890    60  18.70 0.06
R  8.822223    60  18.76 0.06
R  8.840371    60  18.76 0.06
R  8.858612    60  18.70 0.06
R  8.876946    60  18.80 0.07
R  8.895094    60  18.79 0.06
R  8.913334    60  18.77 0.06
R 14.091390   180  19.49 0.06
R 14.217964   180  19.50 0.06
R 14.540464   180  19.55 0.06
R 14.784353   180  19.76 0.08
R 14.928057   180  19.86 0.08
R 38.528342 2 300 >21.5           
V 14.141108   180  19.91 0.20       
V 38.402228   300 >21.0 
B 14.193888   300  20.65 0.22       
B 38.318343 5 300 >21.0     
I 14.278609 2 180  19.46 0.12   
U 14.571669 2 900 >17.5            
U 38.234160   300 >16.5                   


==> table8.dat <==
Title: Prompt, early, and afterglow optical observations of five gamma-ray 
bursts (GRBs 100901A, 100902A, 100905A, 100906A, and 101020A).
Authors: Gorbovskoy E.S., Lipunova G.V., Lipunov V.M., Kornilov V.G.,
 Belinski A.A., Shatsky N.I., Tiurina N.V., Kuvshinov D.A., Balanutsa
 P.V., Chazov V.V., Kuznetsov A., Zimnukhov D.S., Kornilov M.V., Krylov
 A., Sankovich A.V., Ivanov K.I.; Konstantinov E.N., Gress O.A., Yazev
 S.A., Budnev N.M., Krushinsky V.V., Zalozhnih I.S., Popov A.A., Tlatov
 A.G., Parhomenko A.V., Dormidontov D.V., Sennik V., Yurkov V.V.,
 Sergienko Y.P., Kudelina I.P.,  Castro-Tirado A.J., Gorosabel J.,
 Sanchez-Ramirez R., Jelínek M., Tello J.C.
Table: Standard stars for GRB100901A.
================================================================================              
Byte-by-byte Description of file: table8.dat                                                                
--------------------------------------------------------------------------------                                
   Bytes Format Units Label     Explanations                                                                      
--------------------------------------------------------------------------------                                
   1-  2 I2     ---   ID        Source identification number
   4- 22 A19    ---   SDSS_name Name in the SDSS-DR7 catalogue
  24- 29 F6.3   mag   u         SDSS u magnitude (1)
  31- 36 F6.3   mag   g         SDSS g magnitude (1) 
  38- 43 F6.3   mag   r         SDSS r magnitude (1) 
  45- 50 F6.3   mag   i         SDSS i magnitude (1)  
  52- 57 F6.3   mag   z         SDSS z magnitude (1)  
  59- 63 F5.2   mag   W         MASTER Unfiltered band magnitude (2)
  65- 73 F9.6   deg   RAdeg     Right ascension (J2000) 
  75- 83 F9.6   deg   DEdeg     Declination (J2000)  
--------------------------------------------------------------------------------                                
Note (1): Vega system 
Note (2): Band W is the MASTER unfiltered band (Kornilov et al. 2011).  
--------------------------------------------------------------------------------
 1 J014906.68+224024.7 19.246 17.05  15.96  15.462 15.161 15.95 27.277834 22.673535
 2 J014904.39+224045.3 15.841 14.609 14.143 13.953 13.897 14.21 27.26829  22.679256
 3 J014855.43+224311.4 18.553 17.407 16.972 16.802 16.724 17.05 27.230997 22.719836
 4 J014905.59+224451.9 20.875 18.372 17.015 16.444 16.096 17.02 27.273314 22.747768
 5 J014842.75+224452.4 20.396 18.247 17.238 16.784 16.523 17.27 27.17813  22.747892
 6 J014925.26+224452.7 17.387 15.98  15.408 15.196 15.113 15.50 27.355251 22.747976
 7 J014922.92+224509.4 18.451 17.165 16.569 16.308 16.184 16.66 27.345513 22.752621
 8 J014849.81+224544.3 18.409 16.691 15.991 15.736 15.615 16.07 27.207581 22.762317
 9 J014923.11+224556.0 16.564 15.107 14.515 14.3   14.225 14.62 27.346299 22.765557
10 J014926.06+224606.1 18.236 16.205 15.347 15.03  14.87  15.49 27.358597 22.768383
11 J014921.77+224617.6 17.257 15.464 14.659 14.381 14.244 14.77 27.340745 22.771578
12 J014859.49+224618.5 18.363 17.096 16.582 16.407 16.33  16.67 27.247903 22.771823
13 J014906.79+224702.9 18.204 16.562 15.86  15.61  15.497 15.95 27.27829  22.784158
14 J014841.69+224731.7 20.236 17.417 16.033 15.448 15.14  16.05 27.173721 22.792156
15 J014856.18+224748.4 18.641 16.199 15.104 14.726 14.524 15.25 27.234085 22.796795
16 J014914.09+224828.8 20.42  18.354 17.439 17.116 16.932 17.55 27.308719 22.808021
17 J014904.01+224831.1 17.323 16.018 15.488 15.299 15.223 15.56 27.266735 22.808661
18 J014915.48+224930.8 15.372 12.541 11.305 10.962 11.11  11.57 27.314521 22.825238
19 J014847.28+224933.3 18.056 16.803 16.296 16.09  15.989 16.36 27.197012 22.825934
20 J014841.18+224936.6 17.058 15.437 14.785 14.532 14.416 14.93 27.171614 22.826842


==> table9.dat <==
Title: Prompt, early, and afterglow optical observations of five gamma-ray 
bursts (GRBs 100901A, 100902A, 100905A, 100906A, and 101020A).
Authors: Gorbovskoy E.S., Lipunova G.V., Lipunov V.M., Kornilov V.G.,
 Belinski A.A., Shatsky N.I., Tiurina N.V., Kuvshinov D.A., Balanutsa
 P.V., Chazov V.V., Kuznetsov A., Zimnukhov D.S., Kornilov M.V., Krylov
 A., Sankovich A.V., Ivanov K.I.; Konstantinov E.N., Gress O.A., Yazev
 S.A., Budnev N.M., Krushinsky V.V., Zalozhnih I.S., Popov A.A., Tlatov
 A.G., Parhomenko A.V., Dormidontov D.V., Sennik V., Yurkov V.V.,
 Sergienko Y.P., Kudelina I.P.,  Castro-Tirado A.J., Gorosabel J.,
 Sanchez-Ramirez R., Jelínek M., Tello J.C.
Table: Standard stars for GRB100906A.
================================================================================              
Byte-by-byte Description of file: table9.dat                                                                
--------------------------------------------------------------------------------                                
   Bytes Format Units Label     Explanations                                                                      
--------------------------------------------------------------------------------                                
   1-  2 I2     ---   ID        ? Source identification number (1)
   4- 16 A13    ---   USNO_name ? Name in the USNO-A2.0 catalogue (1)
  18- 22 F5.2   mag   P         MASTER unfiltered band magnitude through the
                                polarizing filter (2) 
  24- 27 F4.2   mag   P_sd      Standard deviation of the light curve in P
  29- 33 F5.2   mag   P_dif     Difference of the average unfiltered magnitudes 
                                through the two orthogonal polarizing filters
  35- 42 F8.5   deg   RAdeg     Right ascension (J2000) 
  44- 51 F8.5   deg   DEdeg     Declination (J2000)  
--------------------------------------------------------------------------------                                
Note (1): Source 1 is GRB 100906A itself.
Note (2): Band P is the MASTER unfiltered band with the polarizing filter 
          (Kornilov et al. 2011).  
--------------------------------------------------------------------------------
 1                     1.14  0.01 28.68413 55.63050
 2 1425-02624804 15.70 0.04 -0.04 28.69122 55.63834   
 3 1425-02625139 15.70 0.05 -0.02 28.69434 55.63236   
 4 1425-02622307 13.61 0.03  0.07 28.66670 55.62860   
 5 1425-02621414 12.92 0.02 -0.04 28.65859 55.62075   
 6 1425-02621277 15.54 0.05  0.01 28.65712 55.61453   
 7 1425-02622606 14.21 0.02 -0.02 28.66976 55.63921   
 8 1425-02622265 13.65 0.01  0.00 28.66673 55.65484   
 9 1425-02624064 15.63 0.04  0.00 28.68409 55.67751   
10 1425-02625192 14.24 0.04 -0.03 28.69507 55.67627   
11 1425-02625790 14.03 0.02 -0.03 28.70065 55.67099   
12 1425-02627070 14.29 0.02 -0.03 28.71355 55.66291   
13 1425-02626545 15.42 0.04 -0.03 28.70778 55.64783   
14 1425-02628679 15.77 0.06  0.05 28.72920 55.64256   
15 1425-02627715 16.30 0.08  0.01 28.71930 55.62598   
16 1425-02627304 15.47 0.04 -0.05 28.71565 55.60553   
17 1425-02626556 16.83 0.08  0.01 28.70835 55.59630   
18 1425-02629929 15.54 0.03 -0.01 28.74192 55.62486   
19 1425-02630581 15.12 0.02 -0.02 28.74888 55.62791   
20 1425-02630519 14.59 0.02 -0.04 28.74831 55.62228   
21 1425-02629775 16.47 0.12 -0.04 28.74075 55.60884   
22 1425-02632970 16.22 0.05 -0.03 28.77219 55.64644   
23 1425-02635763 16.32 0.06  0.00 28.79858 55.63791   
24 1425-02638300 16.32 0.12  0.13 28.82309 55.63091   
25 1425-02623272 15.65 0.04  0.11 28.67632 55.68815   
26 1425-02622069 15.47 0.05  0.02 28.66468 55.70073   
27 1425-02621210 15.73 0.04  0.03 28.65647 55.69782   
28 1425-02620306 15.80 0.07 -0.02 28.64761 55.69928   
29 1425-02614760 16.52 0.06  0.04 28.59466 55.68724   
30 1425-02618136 15.53 0.05  0.03 28.62721 55.68329   
31 1425-02616909 13.65 0.01 -0.01 28.61523 55.66985   
32 1425-02620341 16.32 0.08  0.05 28.64817 55.65247   
33 1425-02619740 15.34 0.08  0.02 28.64223 55.66444   
34 1425-02621799 16.34 0.08 -0.02 28.66242 55.67348   
35 1425-02619567 14.80 0.02  0.01 28.64079 55.64029   
36 1425-02617153 15.97 0.06  0.00 28.61744 55.64232   
37 1425-02616274 14.85 0.03 -0.01 28.60950 55.64536   
38 1425-02613714 14.02 0.02 -0.02 28.58408 55.63400   
39 1425-02614669 15.21 0.02  0.02 28.59378 55.62873   
40 1425-02616629 16.73 0.14  0.03 28.61274 55.61716   
41 1425-02616728 16.21 0.09 -0.03 28.61445 55.61186   
42 1425-02618416 15.43 0.04 -0.03 28.62957 55.61370   
43 1425-02619197 15.68 0.05 -0.03 28.63734 55.60855   
44 1425-02617933 15.23 0.03 -0.04 28.62515 55.60288   
45 1425-02619497 15.78 0.06 -0.02 28.64005 55.59342   
46 1425-02616847 16.47 0.10 -0.03 28.61454 55.59693   
47 1425-02615270 17.20 0.22  0.18 28.60045 55.59833   
48 1425-02616961 15.69 0.04 -0.05 28.61563 55.57804   
49 1425-02618438 15.98 0.06  0.00 28.63003 55.57622   
50 1425-02625328 14.84 0.03 -0.07 28.69658 55.57374   
51 1425-02621495 14.72 0.02 -0.03 28.65939 55.58386   
52 1425-02625829 14.32 0.02 -0.03 28.70124 55.58529   
53 1425-02636994 15.54 0.04 -0.02 28.81060 55.54785   
54 1425-02640601 15.36 0.07 -0.02 28.84544 55.61226   
55 1425-02643577 15.32 0.05  0.08 28.87386 55.60488   
56 1425-02644468 16.19 0.04  0.04 28.88222 55.65635   
57 1425-02642111 14.72 0.02 -0.02 28.85969 55.65397   
58 1425-02642393 15.94 0.05 -0.01 28.86243 55.63755   
59 1425-02639941 15.55 0.06  0.06 28.83877 55.68963   
60 1425-02642691 15.13 0.04  0.00 28.86495 55.70306   
61 1425-02635603 14.80 0.03  0.06 28.79731 55.67469   
62 1425-02633796 15.85 0.07 -0.03 28.77981 55.67661

